Design Experiments to Compare Multi-armed Bandit Algorithms

Online platforms routinely compare multi-armed bandit algorithms, such as UCB and Thompson Sampling, to select the best-performing policy. Unlike standard A/B tests for static treatments, each run of a bandit algorithm over $T$ users produces only one trajectory, because the algorithm's decisions depend on all past interactions. Reliable inference therefore demands many independent restarts of the algorithm, making experimentation costly and delaying deployment decisions. We propose Artificial Replay (AR) as a new experimental design for this problem. AR first runs one policy and records its trajectory. When the second policy is executed, it reuses a recorded reward whenever it selects an action the first policy already took, and queries the real environment only otherwise. We develop a new analytical framework for this design and prove three key properties of the resulting estimator: it is unbiased; it requires only $T + o(T)$ user interactions instead of $2T$ for a run of the treatment and control policies, nearly halving the experimental cost when both policies have sub-linear regret; and its variance grows sub-linearly in $T$, whereas the estimator from a na\"ive design has a linearly-growing variance. Numerical experiments with UCB, Thompson Sampling, and $\epsilon$-greedy policies confirm these theoretical gains.

==> data/Example1.csv <==
horizon,baseline_mean,baseline_lb,baseline_ub,AR_mean,AR_lb,AR_ub
0,0,0,0,0,0,0
500,-11.3,-26.114,3.514,-6.5,-9.611,-3.389
1000,-26.3,-42.199,-10.401,-10.8,-12.464,-9.136
1500,6.5,-13.411,26.411,-15,-16.938,-13.062
2000,-10.8,-34.915,13.315,-14.6,-18.829,-10.371
2500,-24.9,-61.187,11.387,-17.7,-22.088,-13.312
3000,-4.8,-31.924,22.324,-18.9,-21.573,-16.227
3500,-21.1,-39.853,-2.347,-20.3,-23.588,-17.012
4000,-31.5,-52.067,-10.933,-23.1,-26.898,-19.302
4500,-34.1,-75.59,7.39,-22.8,-26.483,-19.117
5000,-36.6,-62.878,-10.322,-24.5,-28.413,-20.587
5500,-7.5,-53.641,38.641,-25.5,-30.856,-20.144
6000,-26.3,-57.001,4.401,-24.3,-27.927,-20.673
6500,-35.1,-85.338,15.138,-25.7,-28.22,-23.18
7000,-13.8,-67.116,39.516,-26.1,-30.833,-21.367
7500,-22.1,-60.204,16.004,-26.3,-29,-23.6
8000,-30.9,-94.293,32.493,-26.6,-30.965,-22.235
8500,-16.8,-88.054,54.454,-29.3,-33.054,-25.546
9000,-26,-82.582,30.582,-31.5,-36.678,-26.322
9500,-25.8,-78.885,27.285,-30.5,-33.496,-27.504
10000,-35.4,-68.197,-2.603,-31.5,-37.379,-25.621


==> data/Example2.csv <==
horizon,baseline_mean,baseline_lb,baseline_ub,AR_mean,AR_lb,AR_ub,var_UCB,varT_UCB,var_TS,varT_TS
0,0,0,0,0,0,0,,,,
500,9.3,-9.476,28.076,10.4,6.061,14.739,106.456,0.212912,49.313,0.098626
1000,21.5,6.24,36.76,16.3,12.873,19.727,157.644,0.157644,59.052,0.059052
1500,13.5,-15.882,42.882,19.5,14.367,24.633,202.842,0.135228,60.88,0.040586667
2000,23,-2.598,48.598,20.4,15.223,25.577,227.306,0.113653,62.141,0.0310705
2500,31.7,-19.589,82.989,18.6,13.948,23.252,250.903,0.1003612,62.482,0.0249928
3000,19.3,-12.409,51.009,20.1,17.216,22.984,269.064,0.089688,70.093,0.023364333
3500,-1.9,-44.307,40.507,23.1,19.834,26.366,278.729,0.079636857,65.887,0.018824857
4000,14.5,-26.66,55.66,24.6,20.235,28.965,290.703,0.07267575,64.95,0.0162375
4500,3.1,-53.379,59.579,22.5,17.554,27.446,309.268,0.068726222,68.833,0.015296222
5000,14.3,-14.5,43.1,27.7,21.533,33.867,331.238,0.0662476,68.812,0.0137624
5500,-1.2,-37.079,34.679,25.4,20.748,30.052,329.881,0.059978364,67.628,0.012296
6000,47.2,-13.135,107.535,27.2,21.513,32.887,348.797,0.058132833,67.987,0.011331167
6500,16.8,-18.555,52.155,27.3,20.016,34.584,352.046,0.054160923,72.06,0.011086154
7000,-3.3,-56.339,49.739,29.8,23.871,35.729,358.996,0.051285143,71.972,0.010281714
7500,33.2,-43.574,109.974,29,25.155,32.845,362.328,0.0483104,72.415,0.009655333
8000,55.1,-10,120.2,30.7,23.662,37.738,375.154,0.04689425,69.726,0.00871575
8500,52.2,-15.955,120.355,30.9,25.949,35.851,391.341,0.046040118,69.574,0.008185176
9000,61.9,2.992,120.808,28.6,23.848,33.352,388.246,0.043138444,74.405,0.008267222
9500,-5.2,-47.766,37.366,28.8,25.706,31.894,392.61,0.041327368,76.265,0.008027895
10000,6.5,-84.582,97.582,27.6,22.702,32.498,394.592,0.0394592,76.636,0.0076636


==> data/Example3.csv <==
horizon,var_TS,varT_TS,AR_num_interactions,baseline_num_interactions,baseline_var,AR_var
0,,,0,0,0,0
500,8740.254,17.480508,605.269,1000,3094.122,1294.976
1000,20179.578,20.179578,1193.316,2000,7399.6,3969.76
1500,25487.494,16.99166267,1750.253,3000,11586.285,6166.253
2000,34564.257,17.2821285,2312.526,4000,16693.892,9273.513
2500,37492.212,14.9968848,2858.892,5000,20923.426,11605.121
3000,50225.526,16.741842,3393.442,6000,25019.12,14066.82
3500,48980.023,13.99429229,3928.259,7000,28777.956,15047.32
4000,49284.961,12.32124025,4473.198,8000,31524.186,17498.002
4500,62148.495,13.81077667,5023.245,9000,34403.597,19905.045
5000,87033.311,17.4066622,5538.463,10000,36774.554,20265.127
5500,70200.122,12.76365855,6093.502,11000,38798.419,22961.062
6000,87245.722,14.54095367,6632.367,12000,44646.158,23888.867
6500,79080.186,12.16618246,7158.892,13000,43682.646,23148.975
7000,66048.35,9.435478571,7697.659,14000,44445.687,24666.166
7500,88253.983,11.76719773,8240.563,15000,49680.583,26316.169
8000,86304.044,10.7880055,8771.606,16000,49053.766,27911.241
8500,106684.192,12.55108141,9318.741,17000,53846.104,29864.163
9000,104473.882,11.60820911,9847.912,18000,58423.623,28741.371
9500,115372.693,12.144494,10391.286,19000,55123.863,31129.693
10000,119894.275,11.9894275,10939.392,20000,58890.171,32705.033

